Letting Emotions Flow: Success Prediction by Modeling the Flow of Emotions in Books

Books have the power to make us feel happiness, sadness, pain, surprise, or sorrow. An author's dexterity in the use of these emotions captivates readers and makes it difficult for them to put the book down. In this paper, we model the flow of emotions over a book using recurrent neural networks and quantify its usefulness in predicting success in books. We obtained the best weighted F1-score of 69% for predicting books' success in a multitask setting (simultaneously predicting success and genre of books).

==> data/centriods_50_joy_T.tsv <==
Chunks	Cluster_3	Cluster_5	Cluster_16	Cluster_37	Cluster_49	Cluster_54	Cluster_83	Cluster_90	Cluster_97
1	0.4280788431	0.2969655814	0.6379208066	0.6745775598	0.2081049282	0.4815563795	0.1642100028	0.274765575	0.4586691422
2	0.3691564492	0.2781459576	0.6558745608	0.6357695281	0.1320327674	0.4478873038	0.1656176354	0.2222232519	0.4287578989
3	0.3177593	0.2511433645	0.6184698417	0.6288962876	0.0948857188	0.4177814254	0.1504569685	0.1940910086	0.3924532261
4	0.3086893826	0.2414495444	0.5944560306	0.6181586135	0.1462295916	0.4186966658	0.1196355114	0.1921634858	0.4025605746
5	0.3254482316	0.2312436631	0.5764212033	0.5973796309	0.1728356252	0.4132930693	0.1131353397	0.1856882211	0.4134201888
6	0.3281151809	0.2248440717	0.6307312123	0.567664751	0.1440935921	0.4102753229	0.1140794585	0.1679114178	0.4533014331
7	0.3225401341	0.2160987082	0.6360156653	0.544571996	0.1211932539	0.3983951334	0.1084435429	0.1982724758	0.4560020628
8	0.318274157	0.2162659321	0.6399253748	0.5233002435	0.10580378	0.3837435177	0.1041307608	0.2158441353	0.458931235
9	0.3156726262	0.215220791	0.6313525561	0.5210390394	0.0993365818	0.3860383311	0.1001518265	0.214599541	0.445064539
10	0.3085145877	0.2140544157	0.6659262112	0.5337402318	0.0933851087	0.3791345723	0.1043220899	0.2016730479	0.4606485775
11	0.2968716767	0.2154868901	0.6931782867	0.5241080064	0.1226555577	0.3699515163	0.0961685973	0.1998382285	0.4662873675
12	0.3047854378	0.2108895213	0.6757890601	0.5406576541	0.1387210047	0.3607996796	0.1018805488	0.1757787364	0.4686507292
13	0.3182694622	0.2111495262	0.6299266162	0.5419233903	0.1379143212	0.3786101271	0.1102503414	0.1669909645	0.4410210534
14	0.314396598	0.2186159376	0.6511791739	0.5382784504	0.1203277959	0.3821850436	0.1100664464	0.1889103566	0.4297517268
15	0.2950187479	0.228224284	0.7049283345	0.5294683898	0.1371939208	0.3919257754	0.1025861666	0.1923278955	0.4400117258
16	0.2903524045	0.2300769381	0.7190008803	0.5328525888	0.1383114738	0.3845474385	0.0965673562	0.1784255018	0.4562813923
17	0.2965082209	0.2233862494	0.6593170059	0.5460055867	0.1491670451	0.3597048509	0.1007730753	0.1676679392	0.4515219999
18	0.296002837	0.2240713625	0.6222674744	0.5612583871	0.1470760548	0.3406266173	0.0956728717	0.1707475544	0.444048344
19	0.2828882496	0.2244184957	0.6365682406	0.5577910709	0.1587697387	0.3491113311	0.1009702415	0.1676784077	0.4225056175
20	0.2771800659	0.22178827	0.6284231348	0.5303657506	0.1475365399	0.3507011242	0.1003201225	0.1696893417	0.4388598536
21	0.2840755962	0.2093031696	0.5972114611	0.5400179896	0.1462508463	0.3352884491	0.1042025171	0.1709991333	0.4821277825
22	0.293856436	0.2082462276	0.5968222983	0.5481344639	0.1496741427	0.3203593404	0.1073548681	0.1678619992	0.5004514075
23	0.2903633349	0.2224511178	0.6183970239	0.5826732547	0.168656967	0.3343477482	0.1024655584	0.1606335842	0.4589642258
24	0.2873146919	0.2337864842	0.612445091	0.598045316	0.1486363125	0.3500685026	0.1039916279	0.1596197086	0.4439316382
25	0.28572054	0.228752464	0.6315407883	0.5824642702	0.116934058	0.3714911979	0.1104397804	0.1659871749	0.449578796
26	0.3010311833	0.2203008902	0.6595139337	0.5295669498	0.1135534663	0.3670557001	0.1310207614	0.1617393059	0.4736030288
27	0.2901077042	0.2271553463	0.6600157555	0.5263091212	0.1270604731	0.3493847394	0.1142957021	0.1729618155	0.4598191871
28	0.2833665484	0.2231342531	0.6516587976	0.560828738	0.1403058722	0.3470605654	0.1010193474	0.1847893835	0.422265894
29	0.2708794009	0.2223173099	0.6749431611	0.562135645	0.1291182317	0.3542440884	0.1073973087	0.1807115553	0.3719471805
30	0.2844389321	0.2233280236	0.6639451815	0.5421524899	0.1257393145	0.3468099888	0.120951819	0.1543868898	0.4340278995
31	0.2818804576	0.2320595833	0.6173442743	0.5348278833	0.1874492725	0.3162301736	0.1052630001	0.1365446223	0.4576777488
32	0.2873422281	0.2258591818	0.5962883484	0.5289833966	0.2493253088	0.3352598499	0.0939314395	0.1275960638	0.4497769372
33	0.2937082609	0.2215234911	0.6224527158	0.4885595443	0.2585568408	0.3492583637	0.1037252122	0.1279441161	0.4248356113
34	0.3035582532	0.2187426189	0.6525766612	0.4572300495	0.1555859213	0.3521100088	0.1236549552	0.1370078376	0.4406464274
35	0.2997224309	0.2347105596	0.6322794212	0.4881377197	0.1273579647	0.3410458557	0.1279124493	0.1477554338	0.3984865914
36	0.2834742362	0.2369969903	0.6334020688	0.5369048905	0.1390758565	0.3430412531	0.1092953912	0.1665383473	0.3840119239
37	0.2685440657	0.2358944905	0.6179663879	0.546319089	0.169700108	0.3572975274	0.0932211278	0.1685452279	0.3883376374
38	0.2781700565	0.2202758512	0.5561473668	0.5104170799	0.1488446115	0.3640092404	0.09076381	0.1568158754	0.4123648324
39	0.2834908519	0.2240121236	0.5445447759	0.4928676008	0.1456200735	0.3526409538	0.1111055765	0.1414082142	0.4167508985
40	0.2827605168	0.2174474628	0.5960490264	0.4923230165	0.1658330584	0.3521727042	0.1137899277	0.1454611735	0.4195187941
41	0.2805119061	0.2228442522	0.6326769219	0.5196853754	0.1457592301	0.3739238233	0.123198758	0.1412282696	0.3774449166
42	0.2869295023	0.2227530433	0.6560622224	0.5050157418	0.1344559996	0.3684110755	0.1178751813	0.1401284401	0.3812808398
43	0.2679286423	0.2272229542	0.7370582344	0.4613174475	0.1594298337	0.3489971211	0.1107006558	0.1357595982	0.4073734257
44	0.2617156749	0.2235017501	0.8093660928	0.4503517474	0.2409014387	0.3472747625	0.1078638261	0.1454964721	0.4259167109
45	0.270181501	0.2172394376	0.7692042986	0.4976423299	0.2193012685	0.3744052194	0.1044740715	0.1566253614	0.4095169027
46	0.2762373889	0.2265689247	0.6939104093	0.5452525267	0.1977958114	0.3853129053	0.1091786039	0.1516816209	0.4012236586
47	0.2705334429	0.2326574163	0.6630722289	0.5301341109	0.1735534347	0.3891916442	0.1034186554	0.170869764	0.3853973648
48	0.2785500344	0.2308726855	0.7171258762	0.5333762216	0.1860901772	0.3854882458	0.108312618	0.1813872676	0.363448654
49	0.3118397542	0.2383000178	0.7391899064	0.579019901	0.1765303855	0.4110628705	0.1015932	0.1846781762	0.4112588974
50	0.342173586	0.2648056976	0.737861053	0.6417404694	0.1948543122	0.4428912589	0.1002337759	0.1607177638	0.4847060472


==> data/centriods_joy_50.dat <==
Cluster	Success	Total	Unsuccess	chunk_0	chunk_1	chunk_10	chunk_11	chunk_12	chunk_13	chunk_14	chunk_15	chunk_16	chunk_17	chunk_18	chunk_19	chunk_2	chunk_20	chunk_21	chunk_22	chunk_23	chunk_24	chunk_25	chunk_26	chunk_27	chunk_28	chunk_29	chunk_3	chunk_30	chunk_31	chunk_32	chunk_33	chunk_34	chunk_35	chunk_36	chunk_37	chunk_38	chunk_39	chunk_4	chunk_40	chunk_41	chunk_42	chunk_43	chunk_44	chunk_45	chunk_46	chunk_47	chunk_48	chunk_49	chunk_5	chunk_6	chunk_7	chunk_8	chunk_9
3	114	150	36	0.4280788430814799	0.369156449201097	0.2968716767305018	0.3047854378176467	0.31826946223430364	0.31439659801277975	0.29501874786427656	0.29035240449625976	0.29650822085367123	0.2960028369757862	0.28288824961857423	0.27718006591917865	0.3177593000305648	0.2840755961750032	0.2938564360040069	0.29036333490789046	0.2873146919451848	0.2857205400212982	0.30103118330289913	0.2901077041697019	0.2833665484407677	0.27087940094972174	0.28443893208588644	0.30868938255796174	0.28188045762680725	0.28734222814025645	0.2937082608776297	0.30355825316768775	0.2997224309015366	0.2834742362077573	0.2685440657072282	0.2781700564624951	0.2834908519313698	0.28276051684166786	0.32544823157576824	0.2805119060707521	0.2869295022962267	0.26792864234509395	0.26171567494329545	0.2701815010052857	0.2762373888610529	0.27053344289992065	0.2785500343912887	0.3118397542146256	0.342173586031895	0.3281151809050704	0.3225401340746731	0.3182741570432658	0.315672626180569	0.308514587671416
5	99	160	61	0.29696558143297236	0.2781459576092129	0.21548689012254954	0.21088952133171512	0.21114952623546976	0.21861593759315048	0.22822428398533998	0.23007693807983487	0.22338624936489399	0.22407136248281795	0.2244184956783203	0.22178827002479193	0.2511433644816673	0.20930316959750256	0.20824622755503255	0.22245111775541906	0.23378648418575293	0.2287524640416267	0.2203008902379367	0.22715534626962916	0.2231342531403797	0.2223173099373858	0.22332802356861345	0.2414495443830739	0.23205958333603963	0.22585918178429343	0.2215234911264775	0.21874261890039914	0.23471055960305584	0.23699699033674282	0.23589449046074723	0.22027585121741827	0.22401212362338924	0.21744746277711546	0.23124366311764313	0.22284425215102954	0.22275304328989412	0.22722295416781899	0.22350175009899648	0.21723943760448564	0.2265689247006616	0.23265741625458175	0.2308726854745512	0.23830001782677507	0.26480569762340483	0.22484407166036444	0.21609870821405358	0.21626593214371137	0.21522079098838298	0.21405441573426257
16	25	35	10	0.6379208065994418	0.6558745608131025	0.6931782866769451	0.6757890601292329	0.6299266161859369	0.6511791738579217	0.704928334468355	0.7190008803228138	0.6593170059488968	0.6222674744393969	0.6365682405544655	0.6284231348168916	0.6184698417145087	0.5972114611048119	0.5968222982683407	0.6183970239025914	0.6124450909641457	0.6315407883358812	0.6595139336550921	0.6600157555225401	0.6516587976063675	0.6749431611295962	0.6639451815056332	0.5944560305653014	0.6173442743354778	0.5962883484291502	0.6224527158097263	0.6525766611718284	0.6322794212319203	0.6334020687845687	0.6179663879256638	0.556147366796739	0.5445447759271252	0.596049026417696	0.5764212033125842	0.6326769219087575	0.6560622223717802	0.7370582343792293	0.8093660927912062	0.7692042986443325	0.6939104093050876	0.6630722288752359	0.7171258762009172	0.7391899063997391	0.7378610530379097	0.6307312122550052	0.6360156653387106	0.6399253747570403	0.6313525560944075	0.6659262112282324
37	34	49	15	0.6745775597558606	0.6357695281200986	0.5241080064072171	0.5406576541122717	0.5419233902844545	0.5382784504375459	0.5294683898248154	0.5328525888353688	0.546005586701121	0.5612583871387014	0.557791070881669	0.5303657506005213	0.6288962875766322	0.5400179896344499	0.5481344638555583	0.5826732547248381	0.5980453160151653	0.5824642702294001	0.5295669497701199	0.5263091212262654	0.5608287380079322	0.5621356449527315	0.54215248991897	0.6181586134548627	0.5348278833315486	0.5289833966091134	0.4885595442524766	0.4572300494912071	0.4881377197096271	0.5369048905458379	0.5463190889540618	0.5104170798559592	0.4928676007614796	0.4923230164546155	0.5973796309085895	0.5196853754081185	0.5050157418092509	0.4613174474853344	0.4503517473829999	0.4976423298625422	0.5452525266785192	0.5301341109423932	0.5333762216045754	0.5790199010462392	0.6417404694371743	0.567664751027286	0.5445719959930216	0.5233002435207085	0.5210390393901256	0.5337402317649589
49	12	28	16	0.20810492816785736	0.13203276740941514	0.12265555771217661	0.13872100473661547	0.13791432120892944	0.12032779587568267	0.1371939207720831	0.1383114737891994	0.1491670450729371	0.14707605478329527	0.158769738722966	0.1475365399236475	0.09488571882443797	0.14625084627466323	0.14967414269545232	0.1686569670176117	0.14863631250870307	0.11693405804400481	0.11355346630398888	0.12706047307396773	0.14030587216725157	0.1291182316921376	0.1257393145402502	0.14622959160632693	0.1874492724942335	0.24932530882587545	0.2585568407664477	0.15558592130078974	0.1273579646830415	0.13907585651998672	0.16970010803465424	0.1488446114523391	0.14562007353196016	0.16583305838022977	0.17283562522183632	0.1457592301078393	0.13445599964217453	0.159429833745049	0.24090143874351472	0.2193012685206743	0.1977958114208471	0.17355343472513823	0.18609017724810292	0.17653038550126154	0.19485431223165978	0.14409359210203196	0.12119325392588451	0.10580377996306622	0.09933658180318083	0.09338510869712703
54	88	124	36	0.481556379450433	0.44788730383009995	0.36995151633265283	0.3607996795665822	0.37861012713676057	0.3821850436292772	0.3919257753854373	0.3845474384551152	0.35970485091834387	0.3406266173296017	0.3491113311453822	0.3507011242197402	0.4177814253629312	0.3352884491415142	0.32035934041636804	0.3343477482445446	0.35006850257680794	0.3714911978699498	0.36705570009917776	0.3493847393801975	0.3470605654054561	0.354244088426674	0.34680998879209834	0.418696665781349	0.31623017359802924	0.3352598498788863	0.34925836365407537	0.3521100088103088	0.3410458556633456	0.3430412530690865	0.3572975273582748	0.36400924044403715	0.35264095382549154	0.3521727042198604	0.41329306926924103	0.37392382331328716	0.3684110755153286	0.3489971210959916	0.34727476248126793	0.3744052194445872	0.385312905257568	0.38919164415085816	0.38548824577040647	0.41106287049138945	0.44289125885310765	0.4102753228975776	0.3983951333501341	0.38374351771803916	0.38603833106556673	0.37913457227486635
83	33	79	46	0.16421000279437795	0.16561763536377527	0.09616859729015777	0.10188054882589132	0.11025034135235533	0.11006644635506649	0.10258616660261907	0.09656735616449391	0.10077307526225752	0.09567287172427928	0.10097024145200342	0.10032012252890996	0.15045696847963097	0.10420251707203712	0.10735486806078783	0.10246555838741923	0.10399162790773243	0.11043978036329027	0.13102076137667962	0.1142957020588181	0.1010193474498236	0.10739730874040875	0.12095181901109822	0.1196355113531525	0.10526300009451706	0.09393143952485652	0.1037252121765985	0.12365495515914038	0.1279124493199045	0.10929539123108589	0.0932211277643116	0.09076380998003061	0.11110557646612047	0.11378992774981458	0.11313533965299694	0.1231987579926003	0.11787518132111115	0.11070065581114018	0.10786382610195408	0.1044740714549916	0.1091786039489142	0.1034186554020739	0.10831261800052328	0.1015932000035093	0.10023377586726015	0.11407945853538672	0.10844354291590039	0.10413076077528743	0.10015182650575247	0.10432208987842827
90	58	124	66	0.2747655749955817	0.22222325185859987	0.19983822849708072	0.17577873642385025	0.16699096448201034	0.1889103565852161	0.19232789547538195	0.17842550175058647	0.1676679391709745	0.17074755444049086	0.16767840768071693	0.1696893417146168	0.19409100855872324	0.1709991333406204	0.16786199917886557	0.160633584207532	0.15961970860478064	0.1659871748509651	0.16173930587452567	0.17296181552142276	0.18478938349578572	0.18071155530581773	0.15438688976981896	0.19216348582841838	0.1365446222761053	0.12759606375880767	0.1279441160686184	0.13700783760030355	0.1477554337549823	0.16653834733326073	0.16854522786304404	0.15681587542283323	0.14140821416734362	0.14546117353435065	0.18568822114960692	0.14122826958298812	0.14012844006603226	0.13575959820678324	0.14549647214840003	0.15662536140503322	0.15168162086934445	0.17086976404153978	0.1813872675528203	0.1846781762321569	0.1607177637846609	0.1679114178250998	0.19827247576383306	0.2158441353441893	0.21459954097759204	0.2016730478748017
97	50	68	18	0.45866914221608823	0.42875789893768496	0.46628736753809524	0.46865072920676665	0.4410210534146041	0.42975172681193335	0.4400117257699051	0.45628139225337994	0.45152199988003217	0.4440483439949639	0.4225056174823474	0.4388598535612856	0.39245322613289657	0.48212778252330396	0.5004514074811874	0.45896422578879753	0.4439316382489986	0.44957879597063494	0.4736030287734112	0.45981918710113695	0.42226589400528003	0.371947180511203	0.43402789946174414	0.4025605746044425	0.457677748832185	0.44977693717615663	0.4248356112582931	0.4406464274204884	0.39848659137060694	0.38401192388020783	0.38833763743398336	0.4123648323968285	0.4167508984822765	0.4195187940838895	0.4134201888176756	0.37744491655101453	0.38128083976087085	0.40737342572608404	0.42591671090391897	0.40951690265788415	0.40122365855462966	0.3853973647967831	0.36344865403370147	0.4112588973614839	0.4847060472012058	0.45330143307560267	0.4560020627644201	0.45893123496457494	0.4450645390385706	0.460648577540767


==> data/cmp_gru_att.dat <==
Chunks	Bi-GRU(ST) 	Bi-GRU(MT)	Bi-GRU+Att(ST) 	Bi-GRU+Att(MT)
10.000	0.603	0.676	0.650	0.660
20.000	0.649	0.659	0.640	0.668
30.000	0.632	0.670	0.662	0.677
40.000	0.641	0.647	0.661	0.663
50.000	0.634	0.663	0.674	0.690

==> data/feature_ranking.dat <==
Feature	Infogain	Gainratio	Gini	ANOVA	X2	ReliefF	FCBF
sadness($\sigma$)	0.0280	0.0140	0.0180	20.8950	19.6830	0.0020	0.0190
anticipation($\sigma$)	0.0270	0.0140	0.0170	18.7140	20.0940	0.0020	0.0000
negative($\sigma$)	0.0270	0.0130	0.0170	14.8440	20.8710	0.0030	0.0000
joy($\sigma$)	0.0220	0.0110	0.0140	18.6050	16.7530	0.0030	0.0000
positive($\sigma$)	0.0210	0.0100	0.0130	9.9970	16.2260	0.0020	0.0000
disgust($\sigma$)	0.0200	0.0100	0.0130	14.8070	15.3620	0.0030	0.0000
joy($\mu$)	0.0190	0.0100	0.0120	7.4320	14.3700	0.0030	0.0000
sadness($\mu$)	0.0170	0.0090	0.0110	14.7190	13.3870	0.0060	0.0000
negative($\mu$)	0.0170	0.0080	0.0100	8.6780	13.0970	0.0080	0.0000
anticipation($\mu$)	0.0150	0.0080	0.0100	7.9290	11.7160	0.0020	0.0000
disgust($\mu$)	0.0140	0.0070	0.0090	6.2240	9.7280	0.0070	0.0000
anger($\sigma$)	0.0140	0.0070	0.0080	11.5450	9.8630	0.0050	0.0000
fear($\mu$)	0.0130	0.0060	0.0080	14.4560	7.9300	0.0070	0.0000
fear($\sigma$)	0.0120	0.0060	0.0080	14.9670	9.7280	0.0070	0.0000
trust($\sigma$)	0.0120	0.0060	0.0070	5.8670	6.9840	0.0040	0.0000
surprise($\sigma$)	0.0090	0.0040	0.0050	7.4540	3.3260	0.0030	0.0000
anger($\mu$)	0.0080	0.0040	0.0050	7.9840	5.5740	0.0060	0.0000
trust($\mu$)	0.0080	0.0040	0.0050	3.0050	4.9820	0.0040	0.0000
positive($\mu$)	0.0070	0.0030	0.0040	2.7720	4.3270	0.0000	0.0000
surprise($\mu$)	0.0030	0.0010	0.0020	4.6350	1.4180	-0.0010	0.0000
